Correct-by-Construction Runtime Enforcement in AI -- A Survey

Runtime enforcement refers to the theories, techniques, and tools for enforcing correct behavior with respect to a formal specification of systems at runtime. In this paper, we are interested in techniques for constructing runtime enforcers for the concrete application domain of enforcing safety in AI. We discuss how safety is traditionally handled in the field of AI and how more formal guarantees on the safety of a self-learning agent can be given by integrating a runtime enforcer. We survey a selection of work on such enforcers, where we distinguish between approaches for discrete and continuous action spaces. The purpose of this paper is to foster a better understanding of advantages and limitations of different enforcement techniques, focusing on the specific challenges that arise due to their application in AI. Finally, we present some open challenges and avenues for future work.

==> datasets/classic.dat <==
episodes woshield wshield
0 -372.7 -320.1
10 -213 -3.6
20 -223.7 206.4
30 -179.1 242.4
40 -133.5 254.3
50 -178.2 281.4
60 -105.1 347.9
70 -199.8 408
80 -200.4 538
90 25.2 380.7
100 -116.9 674.1
110 -0.7 427.5
120 -71.9 390.1
130 76.6 218.2
140 -79.1 588.6
150 -143.1 553.4
160 -78.4 169.5
170 -202.1 462.2
180 -24.5 528
190 -200 292
200 -43.9 717.1
210 -206.8 155.9
220 -129.4 498.5
230 -254.8 260.8
240 41.7 353.9
250 -88 394.7
260 -162.7 352
270 -61 224.8
280 -185.6 203
290 -166.6 397.2

==> datasets/small.dat <==
episodes woshield wshield
0 -442.8 -402.2
10 -319.8 87.1
20 -392.1 432.3
30 -347.4 376.9
40 -399.5 495.8
50 -413 488
60 -374 508.9
70 -400 512.2
80 -405.6 517.6
90 -407.2 617.3
100 -427.6 503.8
110 -409 694.4
120 -377.4 628.7
130 -282.3 560.9
140 -429.8 655.4
150 -299.3 611.5
160 -301.3 599.3
170 -360 472.8
180 -232.5 603
190 -181.2 607.9
200 -321.5 711
210 -421 685
220 -259.7 597.2
230 -298.1 617.9
240 -409.4 596.5
250 -370.2 699.6
260 -402.8 609.5
270 -429.8 573.7
280 -379.4 685.6
290 -295.5 710.4

==> datasets/warehouse.dat <==
episodes woshield shield2 shield4 shield8
0 -520 49 -41 299
10 -388 -51 83 310
20 -386 -137 220 500
30 -398 84 642 525
40 -376 -37 98 80
50 -130 57 197 -32
60 13 73 91 81 219
70 -133 -32 206 421
80 -143 -79 220 616
90 -10 -65 520 517
100 -135 92 309 521
110 -99 -146 413 640
120 -27 64 200 636
130 -339 -52 323 507
140 -366 -250 327 389
150 198 102 224 517
160 -153 -26 187 529
170 -128 195 522 381
180 -8 -30 323 638
190 -136 -53 195 633
200 -338 -46 530 86
210 -238 -171 432 423
220 -130 -142 325 404
230 -252 -43 329 408
240 -230 -145 295 518
250 266 -164 323 407
260 -134 -59 313 289
270 -253 -143 424 194
280 -363 85 542 735
290 -254 83 311 299
